Biomass dust explosions: CFD simulations and venting experiments in a 1 m$^3$ silo

This study presents CFD simulations of biomass dust explosions in a newly developed experimental 1 m$^3$ silo apparatus with variable venting, designed and fabricated to operate similarly to the explosivity test standards. The aim of the study is to validate a CFD model under development and investigate its capability to capture the transient effects of a vented explosion. The model is based on OpenFOAM and solves the multiphase (gas-particle) flow using an Eulerian-Lagrangian approach in a two-way regime. It considers the detailed thermochemical conversion of biomass, including moisture evaporation, devolatilization, and char oxidation, along with the homogeneous combustion of gases, turbulence, and radiative heat transfer. The explosion is analyzed in all stages, i.e., dust cloud dispersion, ignition, closed explosion, and vented explosion. The results indicate excellent agreement between the CFD model and experimental tests throughout the sequence. Our findings highlight the critical role of particle size in dust cloud distribution and pre-ignition turbulence, which significantly influences flame dynamics and the explosion itself. This model shows great promise and encourages its application for future investigations of biomass dust explosions in larger-scale geometries, especially in venting situations that fall out of the scope of the NFPA 68 or EN 14491 standards, and to help design effective safety measures to prevent such incidents.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


